Random walks and the colored Jones function

It can be conjectured that the colored Jones function of a knot can be computed in terms of counting paths on the graph of a planar projection of a knot. On the combinatorial level, the colored Jones function can be replaced by its weight system. We give two curious formulas for the weight system of a colored Jones function: one in terms of the permanent of a matrix associated to a chord diagram, and another in terms of counting paths of intersecting chords.

==> draws/ob1.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(4812,1542)(0,-10)
\path(300,612)(300,12)
\path(225,1212)(225,612)(300,612)
	(300,1212)(225,1212)
\path(2400,12)(3000,612)
\path(3000,612)(3000,687)(3525,1212)
	(3600,1212)(3000,612)
\path(4200,612)(4200,687)(3675,1212)
	(3600,1212)(4200,612)
\path(4200,612)(4800,12)
\put(0,1362){\makebox(0,0)[lb]{$v \in W_2-W_1$}}
\put(3225,1362){\makebox(0,0)[lb]{$v \in W_1$}}
\end{picture}
}


==> draws/ob2.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(2424,2439)(0,-10)
\path(12,12)(612,612)
\path(612,612)(612,687)(1137,1212)
	(1212,1212)(612,612)
\path(1812,612)(1812,687)(1287,1212)
	(1212,1212)(1812,612)
\path(1812,612)(2412,12)
\path(1212,2412)(1212,1212)
\put(1437,2037){\makebox(0,0)[lb]{$a$}}
\put(1437,1287){\makebox(0,0)[lb]{$v$}}
\end{picture}
}


==> draws/ob3.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(4824,2439)(0,-10)
\path(2412,12)(3012,612)
\path(3012,612)(3012,687)(3537,1212)
	(3612,1212)(3012,612)
\path(4212,612)(4212,687)(3687,1212)
	(3612,1212)(4212,612)
\path(4212,612)(4812,12)
\path(2412,2412)(3612,1212)(4812,2412)
\path(12,2412)(12,1212)(87,1212)
	(87,2412)(12,2412)
\path(12,1212)(12,12)
\end{picture}
}

